Near-Infrared Photometry of the Type IIn SN 2005ip: The Case for Dust Condensation

Near-infrared photometric observations of the Type IIn SN 2005ip in NGC 2906 reveal large fluxes (>1.3 mJy) in the K_s-band over more than 900 days. While warm dust can explain the late-time K_s-band emission of SN 2005ip, the nature of the dust heating source is ambiguous. Shock heating of pre-existing dust by post-shocked gas is unlikely because the forward shock is moving too slowly to have traversed the expected dust-free cavity by the time observations first reveal the K_s emission. While an infrared light echo model correctly predicts a near-infrared luminosity plateau, heating dust to the observed temperatures of ~1400-1600 K at a relatively large distance from the supernova (> 10^{18} cm) requires an extraordinarily high early supernova luminosity (~1 X 10^{11} L_solar). The evidence instead favors condensing dust in the cool, dense shell between the forward and reverse shocks. Both the initial dust temperature and the evolutionary trend towards lower temperatures are consistent with this scenario. We infer that radiation from the circumstellar interaction heats the dust. While this paper includes no spectroscopic confirmation, the photometry is comparable to other SNe that do show spectroscopic evidence for dust formation. Observations of dust formation in SNe are sparse, so these results provide a rare opportunity to consider SNe Type IIn as dust sources.

==> response.txt <==
Dear Referee, 

Below are my responses to each of your comments.  Following these responses are a list of additional edits that I have made.  All responses are highlighted in bold. I hope that you find these satisfactory.  Thank you for your time and efforts.

Sincerely,
Ori Fox

**********Referee Comments Preceded by '>'********

> ---------------
> Interstellar dust plays an important role in the evolution of the 
> universe. While the role of SNe for the creation of dust has been 
> debated over a long time, it is now clear that SNe provide an efficient 
> process for the creation of interstellar dust. In this paper, the 
> authors discuss the large infrared flux densities that were observed for 
> the Type-IIn SN 2005ip in the context of warm dust. Various scenarios 
> are discussed that could lead to late-time near-IR emission, and it is 
> concluded that condensing dust in the cool, dense shell between the 
> forward and reverse shock is the likely source. This is one of the 
> better papers that I have read and refereed on this subject. It is well 
> structured and organized, very well written and concise. I therefore 
> recommend the paper for publication in The Astrophysical Journal with 
> only minor revisions as outlined below.
>   

> - General:
> There is a clear correlation between IR-bright and X-ray bright SNe. 
> This should be (briefly) discussed in the paper. SNe 1995N, 2005ip, 
> 2006jc, and 1998S are discussed in the paper in the context of dust 
> formation in the shock interaction region. Each of these SNe have been 
> detected and were bright in X-rays. This clearly shows that interaction 
> of the outgoing shock with a very dense circumstellar material took 
> place, which strengthens the mounting evidence that dust can be formed 
> in the shock interaction region.

Agreed.  We have addressed this issue in the 2nd paragraph of Section 
3.3.4, and briefly again in the 3rd paragraph of Section 4.

> - Figure 1:
> The figure seems to be redundant given that similar figures have been 
> published before, e.g., Fig. 7 in Smith, Foley & Filipenko (2007).
> I suggest that this figure and its caption be deleted and a reference be 
> added to Fig. 7 in Smith et al. (2007).

We would like to retain Figure 1 in this paper, even if it is similar to 
Fig. 7 in Smith's paper.  We believe it is both relevant and necessary 
for the reader to have an image to see so that they can have a clear 
idea of the scenario at hand.  Furthermore, the image is slightly 
different in that the pre-existing circumstellar medium is NOT a remnant 
of a previous LBV outburst and is H-rich, rather than He-rich.

> - Introduction:
   
Overall, the first 2 paragraphs have been slightly rewritten to 
incorporate the below comments, as well as some external comments.

> The sentence
> "Since then, only a handful of similar core-collapse events have been 
> observed ()."
> is a bit misleading as the authors mean that a strong infrared excess 
> has been only been found for a handful of SNe IIn. The sentence should 
> be re-phrased accordingly.
  
Agreed.  We have changed the sentence to:
"Since then, only a handful of near-infrared excesses associated with 
core-collapse events have been observed."

> "(see Figure~1)"
> should be changed to
> "(see figure~7 in Smith et~al.\ 2007)"

Please see above comment concerning Figure 1.

> A reference to an important paper on the role of SNe for dust in the 
> universe could be added in the first paragraph of the introduction:
> Maiolino et al., 2004, Nature 431, 533-535
   
Agreed.  This is an excellent paper.  Please see the first 2 paragraphs 
of Section 1 for the addition.

> - Section 2.1:
> "The supernova was brightest, V ~14.8" -->
> "The supernova was brightest, V~14.8~mag"
  
Good catch.  Now reads, V ~ 14.8.  However, 'mag' was left out because 
the units are self explanatory.  This style is consistent with the rest of the paper.

> "ergs s^{-1}" -->
> "erg s^{-1}" -->

Good catch.  Changed to "erg s^{-1}".

> It should be added that the SN was discovered post-peak at all 
> wavelengths which does not allow to constrain the explosion date.

Agreed.  In Section 2.1, the following has been added:
"The fact that all data were obtained post-peak does not allow for the 
explosion date to be constrained."

> - Sec 3.2., paragraph 7:
  
We have added some additional information concerning SN 2006jc in 
Section 3.2, as advised by several external comments.

> "While an unusually dense circumstellar medium created by a previous LBV 
> outburst supports ..." -->
> "While an unusually dense circumstellar shell created by a previous LBV 
> outburst, as observed in X-rays (Immler et~al.\ 2008), supports ..."
> Ref:  Immler, S., et al., 2008, ApJ 674, L85-L88

Good reference.  While we did not change this sentence in the 
recommended format, we did add an additional sentence in paragraph 6:
"...The temperature stayed constant for only ~1 month and then cooled.  
Throughout this time period, X-rays indicate interaction of the 
supernova shock with the circumstellar shell created by the previous LBV 
outburst (Immler et al. 2008)."

> - References:
> In the reference for Smith, Foley & Filipenko (2007), the article number 
> should be given: arXiv:0704.2249
 
Agreed.  The reference has been updated.

> - Table 1 and 2:
> Giving three decimal points makes no sense given the uncertainties in 
> the magnitudes.

Agreed.  The tables have been updated to include only 2 decimal points.

> A line should be added in the table header that gives the units of the 
> measurements, e.g.,  "(mag)".

Agreed.  The table headers have been updated to include the units of the 
measurements.

**********Additional Larger Changes********

The most significant text additions come in the first 2 paragraphs of the introduction and the last 3 paragraphs of Section 3.2.  In the first 2 paragraphs, we wanted to a) address the referee's comments on recent discoveries of dust at high z and b) expand our references of previous examples of IR excess SNe to include 87A and 02hh.  In the last 3 paragraphs of Section 3.2, we have expanded our discussion of SN 2006jc to include some recent publications on the supernova that we previously overlooked.  Specifically, we now include discussion of:
Di Carlo E. et al., 2008, preprint (arXiv:0712.3855)
Mattila et al. 2008, MNRAS in press (arXiv0803.2145)
Nozawa T. et al., 2008, ApJ, in press (arXiv:0801.2015)
Sakon I. et al., 2008, preprint (arXiv:0711.4801)

Mattila et al. 2008 reached some similar conclusions as we did concerning 06jc, and we give them the appropriate credit.

The most significant figure changes come to Fig. 3, 4, and 6.  In each of these plots, we have added an additional X-axis to the top of the plot to indicate the 'Days Post-Discovery' to compliment the 'JD' on the bottom.

Throughout the paper, we have replaced the words 'dust emissivity' with 'dust emission/absorption efficiency.'  We believe emission/absorption efficiency is the more correct word to be using in this case.

**********Smaller Changes********

Abstract

"...infrared light echo correctly..." -->
"...infrared light echo model correctly..."

"Considering observations of dust formation in SNe are sparse, these results provide a rare opportunity to consider Type IIn as dust sources." -->
"Observations of dust formation in SNe are sparse, so these results provide a rare opportunity to consider SNe Type IIn as dust sources."

1. Introduction
3rd paragraph:
"Several possible mechanisms give..." -->
"Several possible mechanisms may give..."

4th paragraph: The Pozzo et al citation was moved from 'dust condensation in the ejecta' to 'dust condensation in the CDS' (7th paragraph).  In fact, Pozzo et al. did champion the dust condensation in the CDS in the case of SN 1998S.  

5th paragraph:
"The second scenario describes dust..."-->
"The second scenario describes pre-existing circumstellar dust..."

7th paragraph:
"Typically, the jump conditions surrounding..."-->
"Typically, the post-shock conditions surrounding..."

"...through the shock front."-->
"...through the shock front, and cool."

8th paragraph:
"...H lines that originate from the pre-existing..."-->
"...H lines that originate from clumps in the pre-exisitng..."

Section 2.2
1st paragraph:
"Observation of SN 2005ip..."-->
"Our observations of SN 2005ip..."

"Data reduction employed standard near-infrared reduction..."-->
"We employed standard near-infrared data reduction..."

2nd paragraph:
"Photometry is performed with IRAF's..."-->
"We performed photometry with IRAF's..."

Section 3.1
1st paragraph:
"dust emissivity" -->
"emission/absorption efficiency"

Equation 2:
(a/lambda^n) -->
(a/lambda)^n

Section 3.2
2nd paragraph:
"(They do not even consider the forward shock given...)"-->
"They do not consider the forward shock given..."

"...low-ionization gases in the shock front."-->
"...low-ionization gas in the cooling shock."

5th paragraph:
"These effects explain the lack..."-->
"These effects could explain the lack..."

Section 3.3.1
"The available energy..." -->
"The available power..."

Section 3.3.4
2nd paragraph:
"While SN 1995N was the only SN not previously associated with dust condensation in the reverse shock, we reconsider the possibility below..." -->
"While SN 1995N was the only one of these supernovae not previously associated with dust condensation in the reverse shock, we consider the possibility below..."

Section 4
1st paragraph:
"...cool, dense shell behind the reverse shock..."-->
"...cool, dense shell downstream from the reverse shock..."

Figure 1:
"...similar to SN 2005ip.  This sketch is adapted from Smith et al. (2008)." -->
"...similar to SN 2005ip (adapted from Smith et al. (2008))."




